MultiLegalSBD: A Multilingual Legal Sentence Boundary Detection Dataset

Sentence Boundary Detection (SBD) is one of the foundational building blocks of Natural Language Processing (NLP), with incorrectly split sentences heavily influencing the output quality of downstream tasks. It is a challenging task for algorithms, especially in the legal domain, considering the complex and different sentence structures used. In this work, we curated a diverse multilingual legal dataset consisting of over 130'000 annotated sentences in 6 languages. Our experimental results indicate that the performance of existing SBD models is subpar on multilingual legal data. We trained and tested monolingual and multilingual models based on CRF, BiLSTM-CRF, and transformers, demonstrating state-of-the-art performance. We also show that our multilingual models outperform all baselines in the zero-shot setting on a Portuguese test set. To encourage further research and development by the community, we have made our dataset, models, and code publicly available.

==> ICAIL_Rebuttals.txt <==
Dear reviewers

Thank you for the reviews of our paper. We will adress your reviews in order.

Reviewer 1:
Thank you for the highly positive feedback to the paper.
We appreciate your constructive criticism and would like to address your concerns about the quality of the publicly released dataset.

Firstly, we acknowledge that a part of our dataset was produced by integrating data from Savelka et al. (2017) and Glaser et al. (2021). However, we believe that this is a common practice in the field of NLP, and we have explicitly mentioned the sources of our data in the paper, allowing us to create a larger and more diverse dataset.

Secondly, the single annotator was chosen mainly because of resource-constraints, but also to add a consistency across the different languages due to a intimate understanding of the annotation guidelines, which other options such as crowd-sourcing (mTurk etc.) would have lacked. Although the annotator is not a native speaker of Italian, Spanish, and Portuguese, we believe that their proficiency in French, German and English, which shares a lot of structural similarities with these languages, helped them in annotating the dataset accurately, especially as SBD is largely a structural task.

Regarding your suggestion to briefly describe related work on multi-lingual tasks in the legal domain, we agree that it would add value to the paper. We will try to incorporate this in the final version of the paper.


Reviewer 2:
Thank you for your feedback. We appreciate your acknowledgement of the technical soundness and clarity of the presentation and would like to address a few points.

Firstly, while it is true that the problem of SBD is not new, we believe that the application of transformer-based architectures to SBD in legal texts has not been extensively explored, especially for multilingual models. In our paper, we demonstrate the efficacy of such an approach and show that it outperforms other methods.
We agree that it is not surprising that a transformer-based architecture is the best performing, but we argue that our work demonstrates the value of applying these techniques to the specific domain of legal texts, where the language can be more complex and nuanced than in other types of texts.

Secondly, we agree that it would be valuable to compare the performance of our approach on legal texts with its performance on other types of texts. However, this was beyond the scope of our paper, which was focused specifically on monolingual and multilingual SBD in legal texts. While we acknowledge that it would be interesting to explore this further in future work, we believe that our current paper is a valuable contribution to the field of legal NLP.

Reviewer 3:
We appreciate the positive feedback on the writing quality and the acknowledgment of the paper's contribution to the field of SBD in legal NLP. We also thank you for recognizing the importance of the curated multi-language dataset and the comprehensive evaluation of existing modelling approach.
We are glad that you found the paper useful, and we hope it will be helpful to others in the field as well.

==> ICAIL_Reviews.txt <==
Overview of Reviews 
---------------------------------------- 

Review 1 
========

Evaluation of the Contribution 
------------------------------ 
Technical quality and evaluation (10%): 10 
Significance                     (10%): 8 
Originality                      (10%): 8 
Relevance                        (10%): 10 
Presentation                     (10%): 10 
Overall recommendation           (50%): 10 
Total points (out of 100)             : 96


Comments for the Authors 
------------------------ 
All in all, this is a beautiful paper. It addresses the task of SBD for legal texts in multiple languages which is an extremely important topic for AI and Law. The paper states the research questions and contributions clearly. The descriptions of the methods as well as the results are clear. A decent error analysis is included. To me, this represents an example of how ICAIL paper should look like. 

My only serious concern is the quality of the publicly released data set. First, it is important to acknowledge that a non-negligible part of the dataset was produced by integrating already existing data sets from Savelka et al. (2017) and Glaser et al. (2021). The remaining part is a result of the work of a single annotator (hence, no inter-annotator agreement) who is not a native speaker of any of the annotated languages. While they are intermediate in French (still a bit concerning) they presumably have very little if any knowledge of Italian, Spanish and Portuguese. Despite the authors' claim to the contrary ("Due to the similarity of Italian, Spanish, and Portuguese to French, and because the SBD task is largely structural, the annotations were possible."), this is (very) concerning. It is also concerning that the authors used the SBD system from Savelka et al. (2017) prior to the annotation where the role of the annotator was to correct the predictions of that system rather than annotate from the scratch. This might have introduced a strong bias into the data set. 

Besides, I do think that the authors should briefly describe related work on multi-lingual tasks in the legal domain, e.g., the following works: 
- Nanda, R., Humphreys, L., Grossio, L. and Kolawole John, A., 2020. Multilingual Legal Information Retrieval System for Mapping Recitals and Normative Provisions. In Legal Knowledge and Information Systems (pp. 123-132). IOS Press. 
- Savelka, J., Westermann, H., Benyekhlef, K., Alexander, C.S., Grant, J.C., Amariles, D.R., Hamdani, R.E., Meeùs, S., Troussel, A., Araszkiewicz, M. and Ashley, K.D., 2021, June. Lex Rosetta: transfer of predictive models across languages, jurisdictions, and legal domains. In Proceedings of the eighteenth international conference on artificial intelligence and law (pp. 129-138). 
- Niklaus, J., Matoshi, V., Rani, P., Galassi, A., Stürmer, M. and Chalkidis, I., 2023. LEXTREME: A Multi-Lingual and Multi-Task Benchmark for the Legal Domain. arXiv preprint arXiv:2301.13126.

 


-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-


Review 2 
========

Evaluation of the Contribution 
------------------------------ 
Technical quality and evaluation (10%): 6 
Significance                     (10%): 6 
Originality                      (10%): 3 
Relevance                        (10%): 6 
Presentation                     (10%): 8 
Overall recommendation           (50%): 6 
Total points (out of 100)             : 59


Comments for the Authors 
------------------------ 
Sentence Boundary Detection (SBD) is an old problem, and with recent Tranformer-architechture, tha can take up to 512 words, it stopped being a relevant topic.  The paper is tgechnically sound and welçl presented, but it is not original, nor is it any surprise that a transformers-based architecture is best performing and beats all other methods.  What is surprising is that BiLSTM is almost as good as, indicating that interesting levels of SBD were already available in a pre-Transformers era (2017). 

More importantly, it is not clear that SBD is any harder for legal texts than it is for any othjer class of textsm,say journalistic texts.  It would be nice to see how Legal SBD compares with general SBD or other specific classes of texts. Suppose there was a BERT-Based SBD that performed 10% worse in legal texts. That could be a motivating justification for the present work which, unfortunately, it lacks.  

 

 

-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-


Review 3 
========

Evaluation of the Contribution 
------------------------------ 
Technical quality and evaluation (10%): 8 
Significance                     (10%): 8 
Originality                      (10%): 8 
Relevance                        (10%): 10 
Presentation                     (10%): 10 
Overall recommendation           (50%): 8 
Total points (out of 100)             : 84


Comments for the Authors 
------------------------ 
The paper is very well written. The topic, sentence boundary detection, is not new, but, as the paper convincingly argues, continues to represent a challenge in specialised NLP fields such as law. 

The main contribution of the paper is in providing a curated multi-language dataset for legal sentence boundary detecting while offering a fairly comprehensive evaluation of existing modelling approaches. 

Limitations of both the datasets and model evaluations are clearly and helpfully conveyed. 

In sum, not a breakthrough paper, but a useful one for all those trying to tackle this common upstream task.

 

==> TODOs.txt <==
Tobias:
Reviewer 1 Kommentar: Multilingual Datasets in the legal domain
Integration von datensätzen braucht auch arbeit und Vereinheitlichung ist dienst an community
Unsere Kommentare vom Rebuttal umsetzen
ACM Template double check ob alles gut ist mit Konferenz details etc. (1. Seite)
Latex Warnungen beheben



Joel:
Drüberschauen und Camera Ready Version submitten
Paper auf ArXiv hochladen
Twitter und Linkedin Posts mache
Präsentation vorbereiten


Unassigned: 




Done:
Deanonymisieren
Kürzen
Modelle verschieben
Links einfügen

https://github.com/tobiasbrugger/MultiLegalSBD/tree/master/models: Kurzes README um Gebrauch der Modelle zu erklären

==> TwitterPost.txt <==


I am exicted to announce our new work "MultiLegalSBD: A Multilingual Legal Sentence Boundary Detection Dataset"! Huge congrats to my student Tobias Brugger on having this paper from his Bachelor's Thesis accepted at #ICAIL2023, I couldn't be more proud!

Preprint: TODO
Models: https://huggingface.co/models?search=rcds/distilbert-sbd
Dataset: https://huggingface.co/datasets/rcds/MultiLegalSBD
Code: https://github.com/tobiasbrugger/MultiLegalSBD

[Put Intro Image]

1/5

Sentence Boundary Detection (SBD) is by many seen as solved. However, in many specialized domains such as legal, performance of general SBD systems is far from perfect. The best baseline model (Stanza) only achieves 85 F1 score on our legal dataset.

2/5

We annotated large datasets for French, Italian and Spanish legal text (laws and judgments) from various sources and jurisdictions. Additionally, we integrated two existing German and English datasets. Finally, we annotated a test set in Portuguese to investigate the model's zero-shot generalization capabilities.

[Put Table 1]

3/5

We trained CRF, BiLSTM-CRF and Transformer (distilbert-base-multilingual-cased) models multilingually on our datasets. Our models clearly outperform baselines in all settings showcasing the necessity of legal-specific SBD models. We recommend the transformer model (https://huggingface.co/rcds/distilbert-SBD-fr-es-it-en-de-judgements-laws) for future use, because it performs best in most cases and also decently in the Portuguese zero-shot setting.

[Put Table 3]

We also compared the inference times of our models on both a GPU (NVIDIA GeForce RTX 3060 TI) and CPU
(Intel Core i5-8600K CPU @ 3.60GHz). In case you are interested in the best results, use the transformer model. In case you do not have a GPU available and you care about fast segmentation, use the BiLSTM-CRF model (https://github.com/tobiasbrugger/MultiLegalSBD/tree/master/models/bilstm_crf_fr_es_it_en_de).

[Put Table 6]

4/5

To conclude, we release a diverse dataset of over 130K sentences annotated for SBD in 6 languages. We showed, that existing SBD methods perform poorly on multilingual legal data. We then trained our own models demonstrating state-of-the-art performance. While our models still exhibit weaknesses on the zero-shot Portuguese data, they perform almost perfectly on the languages they were trained on. 

5/5









@lucia__zheng @NeelGuha @Kiddo2B
